Certified machine learning: Rigorous a posteriori error bounds for PDE defined PINNs

Prediction error quantification in machine learning has been left out of most methodological investigations of neural networks, for both purely data-driven and physics-informed approaches. Beyond statistical investigations and generic results on the approximation capabilities of neural networks, we present a rigorous upper bound on the prediction error of physics-informed neural networks. This bound can be calculated without the knowledge of the true solution and only with a priori available information about the characteristics of the underlying dynamical system governed by a partial differential equation. We apply this a posteriori error bound exemplarily to four problems: the transport equation, the heat equation, the Navier-Stokes equation and the Klein-Gordon equation.

==> Figures/heat_equation/con_run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,N_SP,E_ref,E_bc,E_tot,E_rel
1.0,0.0,0.0005818836507387459,0.0,0.0,0.0005818307399749756,0.0,0.0005818836507387459,1.0000909566879272
2.0,0.009999999776482582,0.0005818836507387459,0.0003341561823617667,1.0,0.00042905143345706165,0.0,0.0009160398039966822,2.1350350379943848
3.0,0.019999999552965164,0.0005818836507387459,0.0005019980017095804,1.0,0.00034288677852600813,0.0,0.0010838815942406654,3.161048173904419
4.0,0.029999999329447746,0.0005818836507387459,0.0006376566016115248,1.0,0.00027341878740116954,0.0,0.0012195402523502707,4.460338115692139
5.0,0.03999999910593033,0.0005818836507387459,0.0007599345990456641,1.0,0.00022232398623600602,0.0,0.00134181824978441,6.035418510437012
6.0,0.05000000074505806,0.0005818836507387459,0.0007803314947523177,2.0,0.00019097425683867186,0.0,0.0013622151454910636,7.1329779624938965
7.0,0.05999999865889549,0.0005818836507387459,0.0008589633507654071,2.0,0.00017712971020955592,0.0,0.001440847059711814,8.134417533874512
8.0,0.07000000029802322,0.0005818836507387459,0.0009385871817357838,2.0,0.00017808408301789314,0.0,0.0015204708324745297,8.537938117980957
9.0,0.07999999821186066,0.0005818836507387459,0.00101897690910846,2.0,0.00018965534400194883,0.0,0.0016008606180548668,8.44089412689209
10.0,0.09000000357627869,0.0005818836507387459,0.0010975254699587822,2.0,0.00020595252863131464,0.0,0.0016794090624898672,8.154350280761719
11.0,0.10000000149011612,0.0005818836507387459,0.0010996449273079634,3.0,0.00022174384503159672,0.0,0.0016815285198390484,7.583202838897705
12.0,0.10999999940395355,0.0005818836507387459,0.0011236747959628701,4.0,0.00023344001965597272,0.0,0.001705558504909277,7.3061957359313965
13.0,0.11999999731779099,0.0005818836507387459,0.0012047981144860387,3.0,0.00023946347937453538,0.0,0.0017866818234324455,7.46118688583374
14.0,0.12999999523162842,0.0005818836507387459,0.0012059927685186267,4.0,0.00023968789901118726,0.0,0.0017878764774650335,7.459185600280762
15.0,0.14000000059604645,0.0005818836507387459,0.0012945538619533181,3.0,0.00023487300495617092,0.0,0.001876437570899725,7.9891581535339355
16.0,0.15000000596046448,0.0005818836507387459,0.0013393956469371915,3.0,0.00022618810180574656,0.0,0.0019212793558835983,8.494166374206543
17.0,0.1599999964237213,0.0005818836507387459,0.0012484299950301647,9.0,0.00021485949400812387,0.0,0.0018303135875612497,8.518653869628906
18.0,0.17000000178813934,0.0005818836507387459,0.0012727818684652448,12.0,0.00020194763783365488,0.0,0.0018546655774116516,9.183893203735352
19.0,0.18000000715255737,0.0005818836507387459,0.001487506553530693,3.0,0.00018821092089638114,0.0,0.002069390146061778,10.9950590133667
20.0,0.1899999976158142,0.0005818836507387459,0.001452179392799735,4.0,0.00017410135478712618,0.0,0.00203406298533082,11.683211326599121
21.0,0.20000000298023224,0.0005818836507387459,0.001499293721280992,4.0,0.00015981795149855316,0.0,0.002081177430227399,13.022175788879395
22.0,0.20999999344348907,0.0005818836507387459,0.0015472167870029807,4.0,0.00014540369738824666,0.0,0.0021291004959493876,14.642684936523438
23.0,0.2199999988079071,0.0005818836507387459,0.0015957531286403537,4.0,0.0001308900536969304,0.0,0.0021776368375867605,16.63714599609375
24.0,0.23000000417232513,0.0005818836507387459,0.001644698204472661,4.0,0.00011629471555352211,0.0,0.002226581797003746,19.146026611328125
25.0,0.23999999463558197,0.0005818836507387459,0.0016277334652841091,5.0,0.00010190097236772999,0.0,0.002209617057815194,21.683963775634766
26.0,0.25,0.0005818836507387459,0.0017430372536182404,4.0,8.826085104374215e-05,0.0,0.0023249208461493254,26.341472625732422
27.0,0.25999999046325684,0.0005818836507387459,0.001792398514226079,4.0,7.636317604919896e-05,0.0,0.002374282106757164,31.091976165771484
28.0,0.27000001072883606,0.0005818836507387459,0.0018420190317556262,4.0,6.773077620891854e-05,0.0,0.002423902740702033,35.787315368652344
29.0,0.2800000011920929,0.0005818836507387459,0.0017294130520895123,7.0,6.413584924302995e-05,0.0,0.002311296761035919,36.03751754760742
30.0,0.28999999165534973,0.0005818836507387459,0.001856837421655655,5.0,6.654781464021653e-05,0.0,0.00243872101418674,36.646148681640625
31.0,0.30000001192092896,0.0005818836507387459,0.0018479187274351716,6.0,7.422184717142954e-05,0.0,0.0024298024363815784,32.73702621459961
32.0,0.3100000023841858,0.0005818836507387459,0.0019507197430357337,5.0,8.54198879096657e-05,0.0,0.0025326034519821405,29.648874282836914
33.0,0.3199999928474426,0.0005818836507387459,0.0019363214960321784,6.0,9.844877786235884e-05,0.0,0.0025182052049785852,25.57883644104004
34.0,0.33000001311302185,0.0005818836507387459,0.0020441345404833555,5.0,0.00011209702643100172,0.0,0.0026260181330144405,23.42629623413086
35.0,0.3400000035762787,0.0005818836507387459,0.0018964402843266726,12.0,0.00012563160271383822,0.0,0.0024783238768577576,19.72691535949707
36.0,0.3499999940395355,0.0005818836507387459,0.0020218652207404375,7.0,0.0001385295472573489,0.0,0.0026037488132715225,18.79561996459961
37.0,0.36000001430511475,0.0005818836507387459,0.002030064584687352,8.0,0.0001504633401054889,0.0,0.002611948177218437,17.359365463256836
38.0,0.3700000047683716,0.0005818836507387459,0.0021023706067353487,7.0,0.00016122103261295706,0.0,0.0026842541992664337,16.64952850341797
39.0,0.3799999952316284,0.0005818836507387459,0.0020072730258107185,18.0,0.0001706719194771722,0.0,0.0025891566183418036,15.17037296295166
40.0,0.38999998569488525,0.0005818836507387459,0.0020711207762360573,12.0,0.0001787454675650224,0.0,0.0026530043687671423,14.842358589172363
41.0,0.4000000059604645,0.0005818836507387459,0.0022716165985912085,6.0,0.0001854176225606352,0.0,0.0028535001911222935,15.3895845413208
42.0,0.4099999964237213,0.0005818836507387459,0.002309022005647421,6.0,0.00019070088455919176,0.0,0.002890905598178506,15.159371376037598
43.0,0.41999998688697815,0.0005818836507387459,0.002345195971429348,6.0,0.00019463709031697363,0.0,0.002927079563960433,15.038652420043945
44.0,0.4300000071525574,0.0005818836507387459,0.0023801042698323727,6.0,0.00019728296319954097,0.0,0.0029619878623634577,15.01390552520752
45.0,0.4399999976158142,0.0005818836507387459,0.0024137282744050026,6.0,0.0001987403375096619,0.0,0.0029956118669360876,15.072994232177734
46.0,0.44999998807907104,0.0005818836507387459,0.00244608661159873,6.0,0.0001990981982089579,0.0,0.003027970204129815,15.208425521850586
47.0,0.46000000834465027,0.0005818836507387459,0.0024772409815341234,6.0,0.00019846056238748133,0.0,0.0030591245740652084,15.41426944732666
48.0,0.4699999988079071,0.0005818836507387459,0.0024427431635558605,7.0,0.0001969579461729154,0.0,0.0030246267560869455,15.35671329498291
49.0,0.47999998927116394,0.0005818836507387459,0.0023831906728446484,9.0,0.00019470789993647486,0.0,0.0029650742653757334,15.228320121765137
50.0,0.49000000953674316,0.0005818836507387459,0.0024988267105072737,7.0,0.00019183836411684752,0.0,0.0030807103030383587,16.05888557434082
51.0,0.5,0.0005818836507387459,0.0025260127149522305,7.0,0.00018847922910936177,0.0,0.0031078963074833155,16.489330291748047


==> Figures/heat_equation/exp_run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,N_SP,E_ref,E_bc,E_tot,E_rel
1.0,0.0,0.0005818836507387459,0.0,0.0,0.0005818307399749756,0.0,0.0005818836507387459,1.0000909566879272
2.0,0.009999999776482582,0.0005705103976652026,0.00033006290323100984,1.0,0.00042905143345706165,0.0,0.0009005733300000429,2.098986864089966
3.0,0.019999999552965164,0.0005593593814410269,0.000489325902890414,1.0,0.00034288677852600813,0.0,0.001048685284331441,3.058401107788086
4.0,0.029999999329447746,0.0005484262946993113,0.0006124975043348968,1.0,0.00027341878740116954,0.0,0.001160923857241869,4.245954990386963
5.0,0.03999999910593033,0.0005377069464884698,0.0007184846326708794,1.0,0.00022232398623600602,0.0,0.0012561916373670101,5.650274753570557
6.0,0.05000000074505806,0.0005271971458569169,0.0007302081794477999,2.0,0.00019097425683867186,0.0,0.0012574053835123777,6.584161758422852
7.0,0.05999999865889549,0.0005168927018530667,0.0007920722709968686,2.0,0.00017712971020955592,0.0,0.0013089650310575962,7.389867305755615
8.0,0.07000000029802322,0.000506789714563638,0.0008530656923539937,2.0,0.00017808408301789314,0.0,0.0013598554069176316,7.636030197143555
9.0,0.07999999821186066,0.0004968841676600277,0.0009128953679464757,2.0,0.00018965534400194883,0.0,0.0014097795356065035,7.433376312255859
10.0,0.09000000357627869,0.0004871722194366157,0.0009689466096460819,2.0,0.00020595252863131464,0.0,0.0014561188872903585,7.070167541503906
11.0,0.10000000149011612,0.00047765011549927294,0.0009612150024622679,3.0,0.00022174384503159672,0.0,0.0014388650888577104,6.488861560821533
12.0,0.10999999940395355,0.000468314130557701,0.0009701523813419044,4.0,0.00023344001965597272,0.0,0.001438466482795775,6.162038803100586
13.0,0.11999999731779099,0.0004591605975292623,0.0010213054483756423,3.0,0.00023946347937453538,0.0,0.0014804659876972437,6.182429313659668
14.0,0.12999999523162842,0.0004501859948504716,0.0009937584400177002,5.0,0.00023968789901118726,0.0,0.0014439444057643414,6.024269104003906
15.0,0.14000000059604645,0.0004413868300616741,0.001062339753843844,3.0,0.00023487300495617092,0.0,0.001503726583905518,6.402296543121338
16.0,0.15000000596046448,0.000432759610703215,0.0010385276982560754,4.0,0.00022618810180574656,0.0,0.0014712873380631208,6.504706859588623
17.0,0.1599999964237213,0.00042430104804225266,0.001000901684165001,10.0,0.00021485949400812387,0.0,0.0014252027031034231,6.633184909820557
18.0,0.17000000178813934,0.00041600779513828456,0.001008564606308937,13.0,0.00020194763783365488,0.0,0.001424572430551052,7.0541672706604
19.0,0.18000000715255737,0.0004078766505699605,0.0010916106402873993,4.0,0.00018821092089638114,0.0,0.0014994873199611902,7.967058181762695
20.0,0.1899999976158142,0.0003999044420197606,0.0011119106784462929,4.0,0.00017410135478712618,0.0,0.0015118151204660535,8.683534622192383
21.0,0.20000000298023224,0.00039208802627399564,0.0011326596140861511,4.0,0.00015981795149855316,0.0,0.0015247475821524858,9.54052734375
22.0,0.20999999344348907,0.0003844244056381285,0.0011195578845217824,5.0,0.00014540369738824666,0.0,0.0015039823483675718,10.343494415283203
23.0,0.2199999988079071,0.0003769105824176222,0.001137933460995555,5.0,0.0001308900536969304,0.0,0.0015148440143093467,11.573408126831055
24.0,0.23000000417232513,0.0003695436171256006,0.0011560100829228759,5.0,0.00011629471555352211,0.0,0.0015255536418408155,13.117996215820312
25.0,0.23999999463558197,0.0003623206284828484,0.001150800148025155,6.0,0.00010190097236772999,0.0,0.0015131207183003426,14.848933219909668
26.0,0.25,0.00035523882252164185,0.0011913127964362502,5.0,8.826085104374215e-05,0.0,0.0015465515898540616,17.52250862121582
27.0,0.25999999046325684,0.000348295463481918,0.001183067332021892,6.0,7.636317604919896e-05,0.0,0.0015313627663999796,20.053680419921875
28.0,0.27000001072883606,0.0003414877864997834,0.001199027057737112,6.0,6.773077620891854e-05,0.0,0.001540514873340726,22.744680404663086
29.0,0.2800000011920929,0.000334813172230497,0.0011857980862259865,8.0,6.413584924302995e-05,0.0,0.001520611229352653,23.709224700927734
30.0,0.28999999165534973,0.00032826903043314815,0.0012124241329729557,7.0,6.654781464021653e-05,0.0,0.0015406932216137648,23.15167236328125
31.0,0.30000001192092896,0.00032185279997065663,0.0012272739550098777,7.0,7.422184717142954e-05,0.0,0.0015491268131881952,20.87157440185547
32.0,0.3100000023841858,0.0003155619779136032,0.00124186126049608,7.0,8.54198879096657e-05,0.0,0.0015574232675135136,18.232561111450195
33.0,0.3199999928474426,0.000309394090436399,0.0012423598673194647,8.0,9.844877786235884e-05,0.0,0.0015517539577558637,15.762043952941895
34.0,0.33000001311302185,0.00030334678012877703,0.0012697072234004736,7.0,0.00011209702643100172,0.0,0.0015730540035292506,14.032968521118164
35.0,0.3400000035762787,0.00029741766047663987,0.0012325228890404105,15.0,0.00012563160271383822,0.0,0.00152994052041322,12.177990913391113
36.0,0.3499999940395355,0.0002916044613812119,0.0012689578579738736,9.0,0.0001385295472573489,0.0,0.001560562290251255,11.2651948928833
37.0,0.36000001430511475,0.0002859048545360565,0.0012792551424354315,9.0,0.0001504633401054889,0.0,0.001565159996971488,10.402268409729004
38.0,0.3700000047683716,0.00028031665715388954,0.0012884497409686446,9.0,0.00016122103261295706,0.0,0.0015687664272263646,9.730531692504883
39.0,0.3799999952316284,0.0002748376573435962,0.00125825812574476,23.0,0.0001706719194771722,0.0,0.0015330957248806953,8.982706069946289
40.0,0.38999998569488525,0.00026946578873321414,0.0012735516065731645,15.0,0.0001787454675650224,0.0,0.0015430173370987177,8.63248348236084
41.0,0.4000000059604645,0.0002641988976392895,0.0013207695446908474,8.0,0.0001854176225606352,0.0,0.0015849684132263064,8.548100471496582
42.0,0.4099999964237213,0.0002590349467936903,0.0013251284835860133,8.0,0.00019070088455919176,0.0,0.0015841634012758732,8.307058334350586
43.0,0.41999998688697815,0.0002539719280321151,0.0013281569117680192,8.0,0.00019463709031697363,0.0,0.0015821288106963038,8.128608703613281
44.0,0.4300000071525574,0.00024900789139792323,0.001329893828369677,8.0,0.00019728296319954097,0.0,0.0015789016615599394,8.003233909606934
45.0,0.4399999976158142,0.00024414085783064365,0.001330401748418808,8.0,0.0001987403375096619,0.0,0.0015745426062494516,7.922612190246582
46.0,0.44999998807907104,0.00023936896468512714,0.0013297577388584614,8.0,0.0001990981982089579,0.0,0.001569126732647419,7.88116979598999
47.0,0.46000000834465027,0.00023469034931622446,0.0013140537776052952,9.0,0.00019846056238748133,0.0,0.00154874415602535,7.803788185119629
48.0,0.4699999988079071,0.0002301031636307016,0.0013111673761159182,9.0,0.0001969579461729154,0.0,0.0015412705251947045,7.825378894805908
49.0,0.47999998927116394,0.00022560564684681594,0.0012826959136873484,12.0,0.00019470789993647486,0.0,0.0015083015896379948,7.74648380279541
50.0,0.49000000953674316,0.00022119603818282485,0.0012924617622047663,10.0,0.00019183836411684752,0.0,0.001513657858595252,7.890276908874512
51.0,0.5,0.00021687260596081614,0.0012875879183411598,10.0,0.00018847922910936177,0.0,0.0015044605825096369,7.982102870941162


==> Figures/heat_equation_soft_bcs/run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,N_SP,E_ref,E_bc,E_tot,E_rel
1.0,0.0,0.0012694011675193906,0.0,0.0,0.0017422938253730536,0.00662952521815896,0.007898926734924316,4.533636569976807
2.0,0.009999999776482582,0.0012445899192243814,0.0009524174965918064,1.0,0.0009213899611495435,0.00662952521815896,0.008826532401144505,9.579584121704102
3.0,0.019999999552965164,0.0012202635407447815,0.0016175826312974095,1.0,0.0005534552619792521,0.00662952521815896,0.009467370808124542,17.10593605041504
4.0,0.029999999329447746,0.0011964127188548446,0.0022820220328867435,1.0,0.00043202005326747894,0.00662952521815896,0.010107960551977158,23.396970748901367
5.0,0.03999999910593033,0.0011730280239135027,0.002437193412333727,2.0,0.0004307868657633662,0.00662952521815896,0.010239746421575546,23.769866943359375
6.0,0.05000000074505806,0.0011501003755256534,0.002923037391155958,2.0,0.0004851032281294465,0.00662952521815896,0.010702663101255894,22.062650680541992
7.0,0.05999999865889549,0.0011276209261268377,0.0034067563246935606,2.0,0.0005522336577996612,0.00662952521815896,0.011163902468979359,20.215904235839844
8.0,0.07000000029802322,0.001105580828152597,0.003618934890255332,3.0,0.0006056151469238102,0.00662952521815896,0.01135404035449028,18.74794578552246
9.0,0.07999999821186066,0.0010839715832844377,0.004033687990158796,3.0,0.0006341618136502802,0.00662952521815896,0.01174718514084816,18.523956298828125
10.0,0.09000000357627869,0.0010627845767885447,0.004434509202837944,3.0,0.0006374133517965674,0.00662952521815896,0.012126818299293518,19.02504539489746
11.0,0.10000000149011612,0.0010420117760077119,0.0048181298188865185,3.0,0.0006211488507688046,0.00662952521815896,0.012489667162299156,20.10736656188965
12.0,0.10999999940395355,0.0010216449154540896,0.0048676589503884315,5.0,0.0005940782721154392,0.00662952521815896,0.012518828734755516,21.07269287109375
13.0,0.11999999731779099,0.0010016761953011155,0.005276694428175688,4.0,0.0005650573293678463,0.00662952521815896,0.012907896190881729,22.843515396118164
14.0,0.12999999523162842,0.000982097815722227,0.00542574655264616,5.0,0.0005410257144831121,0.00662952521815896,0.013037369586527348,24.097503662109375
15.0,0.14000000059604645,0.0009629020350985229,0.0058045764453709126,4.0,0.0005254743155092001,0.00662952521815896,0.013397003524005413,25.495067596435547
16.0,0.15000000596046448,0.0009440814610570669,0.005862383637577295,5.0,0.000517973443493247,0.00662952521815896,0.013435989618301392,25.939533233642578
17.0,0.1599999964237213,0.000925628759432584,0.005778219550848007,11.0,0.0005153196398168802,0.00662952521815896,0.013333373703062534,25.873987197875977
18.0,0.17000000178813934,0.000907536712475121,0.005882238037884235,12.0,0.0005133465747348964,0.00662952521815896,0.013419300317764282,26.140819549560547
19.0,0.18000000715255737,0.0008897983352653682,0.00629918510094285,5.0,0.0005083847790956497,0.00662952521815896,0.013818508014082909,27.18120002746582
20.0,0.1899999976158142,0.000872406642884016,0.00626663863658905,6.0,0.0004980018711648881,0.00662952521815896,0.013768570497632027,27.647628784179688
21.0,0.20000000298023224,0.0008553548250347376,0.006334301549941301,6.0,0.0004810997343156487,0.00662952521815896,0.01381918229162693,28.724153518676758
22.0,0.20999999344348907,0.0008386363624595106,0.006386243738234043,6.0,0.0004577200161293149,0.00662952521815896,0.013854404911398888,30.268295288085938
23.0,0.2199999988079071,0.0008222446776926517,0.006425740662962198,6.0,0.0004287589399609715,0.00662952521815896,0.013877511024475098,32.36669921875
24.0,0.23000000417232513,0.0008061733678914607,0.006349607836455107,7.0,0.0003957010922022164,0.00662952521815896,0.013785306364297867,34.837677001953125
25.0,0.23999999463558197,0.0007904161466285586,0.0062896860763430595,8.0,0.0003603917430154979,0.00662952521815896,0.013709627091884613,38.04090118408203
26.0,0.25,0.0007749669603072107,0.006380394101142883,7.0,0.0003248616121709347,0.00662952521815896,0.013784886337816715,42.433101654052734
27.0,0.25999999046325684,0.0007598196971230209,0.006304884795099497,8.0,0.0002911918272729963,0.00662952521815896,0.013694229535758495,47.02820587158203
28.0,0.27000001072883606,0.0007449685363098979,0.00630838330835104,8.0,0.0002613937249407172,0.00662952521815896,0.013682877644896507,52.34585189819336
29.0,0.2800000011920929,0.0007304075988940895,0.006157766096293926,11.0,0.00023726401559542865,0.00662952521815896,0.013517698273062706,56.97323226928711
30.0,0.28999999165534973,0.0007161312969401479,0.006310995202511549,8.0,0.00022019508469384164,0.00662952521815896,0.013656651601195335,62.02069091796875
31.0,0.30000001192092896,0.0007021340425126255,0.006185859441757202,10.0,0.00021094632393214852,0.00662952521815896,0.013517518527805805,64.08036804199219
32.0,0.3100000023841858,0.0006884103640913963,0.0062372335232794285,9.0,0.00020952033810317516,0.00662952521815896,0.013555169105529785,64.69619750976562
33.0,0.3199999928474426,0.0006749549065716565,0.006177176721394062,10.0,0.000215287902392447,0.00662952521815896,0.013481657020747662,62.621524810791016
34.0,0.33000001311302185,0.0006617624894715846,0.006172282621264458,10.0,0.00022730030468665063,0.00662952521815896,0.013463569805026054,59.232521057128906
35.0,0.3400000035762787,0.0006488278741016984,0.005972664337605238,19.0,0.0002445827703922987,0.00662952521815896,0.013251017779111862,54.17805099487305
36.0,0.3499999940395355,0.0006361461128108203,0.006044636946171522,13.0,0.0002662109036464244,0.00662952521815896,0.013310307636857033,49.999107360839844
37.0,0.36000001430511475,0.0006237121997401118,0.006031534168869257,13.0,0.0002912511117756367,0.00662952521815896,0.013284771703183651,45.61277770996094
38.0,0.3700000047683716,0.000611521361861378,0.006015429738909006,13.0,0.00031866616336628795,0.00662952521815896,0.013256476260721684,41.59988784790039
39.0,0.3799999952316284,0.0005995687679387629,0.005852817092090845,30.0,0.00034720730036497116,0.00662952521815896,0.013081911019980907,37.67752456665039
40.0,0.38999998569488525,0.0005878497613593936,0.005877552088350058,18.0,0.0003754033532459289,0.00662952521815896,0.013094927184283733,34.882286071777344
41.0,0.4000000059604645,0.0005763598601333797,0.006011907011270523,11.0,0.00040156854083761573,0.00662952521815896,0.01321779191493988,32.9154052734375
42.0,0.4099999964237213,0.00056509452406317,0.005933363921940327,12.0,0.0004238676920067519,0.00662952521815896,0.013127983547747135,30.97188949584961
43.0,0.41999998688697815,0.0005540493875741959,0.005783338565379381,16.0,0.00044036153121851385,0.00662952521815896,0.012966913171112537,29.446062088012695
44.0,0.4300000071525574,0.0005432201432995498,0.005838003009557724,12.0,0.00044912222074344754,0.00662952521815896,0.013010747730731964,28.969280242919922
45.0,0.4399999976158142,0.0005326025420799851,0.005757185164839029,13.0,0.00044839634210802615,0.00662952521815896,0.012919312343001366,28.8122615814209
46.0,0.44999998807907104,0.000522192451171577,0.005721726920455694,13.0,0.00043685073615051806,0.00662952521815896,0.012873444706201553,29.468748092651367
47.0,0.46000000834465027,0.0005119858542457223,0.005668827798217535,14.0,0.00041411223355680704,0.00662952521815896,0.012810338288545609,30.934459686279297
48.0,0.4699999988079071,0.0005019787349738181,0.005671964026987553,14.0,0.0003819230478256941,0.00662952521815896,0.01280346792191267,33.523685455322266
49.0,0.47999998927116394,0.000492167251650244,0.0056780679151415825,15.0,0.0003467059868853539,0.00662952521815896,0.012799760326743126,36.91819763183594
50.0,0.49000000953674316,0.0004825475043617189,0.005749622825533152,15.0,0.00032441175426356494,0.006806578952819109,0.013038748875260353,40.19197463989258
51.0,0.5,0.00047311579692177474,0.0058303107507526875,16.0,0.0003426682378631085,0.007646982092410326,0.013950408436357975,40.71112060546875


==> Figures/klein_gordon/run_tanh_kleingordon_ref_t_error_over_time.csv <==
,t,E_init,E_PI,N_SP,E_ref,E_bc,E_tot,E_ref_newnorm
1.0,0.0,2.4451122283935547,0.0,0.0,0.013234750367701054,0.0,2.4451122283935547,0.01951955445110798
2.0,0.0020000000949949026,2.4451122283935547,0.03306842967867851,1.0,0.013298587873578072,0.0,2.4781806468963623,0.020586198195815086
3.0,0.004000000189989805,2.4451122283935547,0.06227459758520126,1.0,0.014236398041248322,0.0,2.5073869228363037,0.02232583798468113
4.0,0.006000000052154064,2.4451122283935547,0.08805433660745621,1.0,0.015890171751379967,0.0,2.5331666469573975,0.024588298052549362
5.0,0.00800000037997961,2.4451122283935547,0.11085352301597595,1.0,0.018059533089399338,0.0,2.5559656620025635,0.027235431596636772
6.0,0.009999999776482582,2.4451122283935547,0.1311524659395218,1.0,0.02057676948606968,0.0,2.5762646198272705,0.0301576666533947
7.0,0.012000000104308128,2.4451122283935547,0.14947110414505005,1.0,0.023323852568864822,0.0,2.59458327293396,0.03327396884560585
8.0,0.014000000432133675,2.4451122283935547,0.16640430688858032,1.0,0.02622268721461296,0.0,2.6115164756774902,0.03652598708868027
9.0,0.01600000075995922,2.4451122283935547,0.18264473974704742,1.0,0.029221970587968826,0.0,2.6277570724487305,0.039871782064437866
10.0,0.017999999225139618,2.4451122283935547,0.19897064566612244,1.0,0.03228738531470299,0.0,2.64408278465271,0.043280839920043945
11.0,0.019999999552965164,2.4451122283935547,0.2161523401737213,1.0,0.03539527580142021,0.0,2.661264657974243,0.04673057794570923
12.0,0.02199999988079071,2.4451122283935547,0.23476016521453857,1.0,0.03852878510951996,0.0,2.679872512817383,0.05020390450954437
13.0,0.024000000208616257,2.4451122283935547,0.25498732924461365,1.0,0.041675470769405365,0.0,2.700099468231201,0.05368758738040924
14.0,0.026000000536441803,2.4451122283935547,0.2766702175140381,1.0,0.044825829565525055,0.0,2.7217824459075928,0.05717114731669426
15.0,0.02800000086426735,2.4451122283935547,0.2994852364063263,1.0,0.04797235503792763,0.0,2.7445974349975586,0.06064607575535774
16.0,0.029999999329447746,2.4451122283935547,0.32307732105255127,1.0,0.05110893025994301,0.0,2.7681894302368164,0.06410533934831619
17.0,0.03200000151991844,2.4451122283935547,0.347143292427063,1.0,0.05423041805624962,0.0,2.792255401611328,0.06754299253225327
18.0,0.03400000184774399,2.4451122283935547,0.3714410960674286,1.0,0.05733244866132736,0.0,2.8165533542633057,0.07095389813184738
19.0,0.035999998450279236,2.4451122283935547,0.395790696144104,1.0,0.06041114032268524,0.0,2.840902805328369,0.0743335708975792
20.0,0.03799999877810478,2.4451122283935547,0.42006227374076843,1.0,0.06346302479505539,0.0,2.8651745319366455,0.07767801731824875
21.0,0.03999999910593033,2.4451122283935547,0.4441409707069397,1.0,0.06648494303226471,0.0,2.8892531394958496,0.08098363131284714
22.0,0.041999999433755875,2.4451122283935547,0.46796223521232605,1.0,0.0694739818572998,0.0,2.913074493408203,0.08424712717533112
23.0,0.04399999976158142,2.4451122283935547,0.49146851897239685,1.0,0.07242739945650101,0.0,2.9365806579589844,0.08746547251939774
24.0,0.04600000008940697,2.4451122283935547,0.5146275162696838,1.0,0.07534264773130417,0.0,2.9597396850585938,0.09063584357500076
25.0,0.04800000041723251,2.4451122283935547,0.5374189019203186,1.0,0.07821729779243469,0.0,2.9825310707092285,0.09375561773777008
26.0,0.05000000074505806,2.4451122283935547,0.5598496794700623,1.0,0.08104901015758514,0.0,3.0049619674682617,0.09682228416204453
27.0,0.052000001072883606,2.4451122283935547,0.5819444060325623,1.0,0.08383554965257645,0.0,3.0270566940307617,0.09983349591493607
28.0,0.05400000140070915,2.4451122283935547,0.6037571430206299,1.0,0.08657475560903549,0.0,3.0488693714141846,0.10278698056936264
29.0,0.0560000017285347,2.4451122283935547,0.6253772377967834,1.0,0.08926458656787872,0.0,3.0704894065856934,0.10568061470985413
30.0,0.057999998331069946,2.4451122283935547,0.6469048857688904,1.0,0.09190300852060318,0.0,3.09201717376709,0.10851232707500458
31.0,0.05999999865889549,2.4451122283935547,0.6684669852256775,1.0,0.09448807686567307,0.0,3.113579273223877,0.11128013581037521
32.0,0.06199999898672104,2.4451122283935547,0.6902062296867371,1.0,0.09701789170503616,0.0,3.1353185176849365,0.11398212611675262
33.0,0.06400000303983688,2.4451122283935547,0.7122602462768555,1.0,0.09949064254760742,0.0,3.15737247467041,0.11661645770072937
34.0,0.06599999964237213,2.4451122283935547,0.7348060011863708,1.0,0.10190460085868835,0.0,3.1799182891845703,0.11918140202760696
35.0,0.06800000369548798,2.4451122283935547,0.7579550743103027,1.0,0.1042579635977745,0.0,3.2030673027038574,0.12167517095804214
36.0,0.07000000029802322,2.4451122283935547,0.7818254232406616,1.0,0.10654912143945694,0.0,3.226937770843506,0.12409617006778717
37.0,0.07199999690055847,2.4451122283935547,0.806486964225769,1.0,0.10877644270658493,0.0,3.2515993118286133,0.1264427751302719
38.0,0.07400000095367432,2.4451122283935547,0.831966757774353,1.0,0.11093834787607193,0.0,3.2770791053771973,0.12871341407299042
39.0,0.07599999755620956,2.4451122283935547,0.8582528233528137,1.0,0.11303336918354034,0.0,3.3033649921417236,0.13090664148330688
40.0,0.07800000160932541,2.4451122283935547,0.8852832913398743,1.0,0.1150600016117096,0.0,3.330395460128784,0.13302098214626312
41.0,0.07999999821186066,2.4451122283935547,0.9129536151885986,1.0,0.11701693385839462,0.0,3.3580658435821533,0.13505509495735168
42.0,0.0820000022649765,2.4451122283935547,0.9411383271217346,1.0,0.11890269815921783,0.0,3.3862504959106445,0.13700757920742035
43.0,0.08399999886751175,2.4451122283935547,0.9696804285049438,1.0,0.12071608752012253,0.0,3.414792537689209,0.13887718319892883
44.0,0.0860000029206276,2.4451122283935547,0.998414933681488,1.0,0.12245581299066544,0.0,3.4435272216796875,0.14066265523433685
45.0,0.08799999952316284,2.4451122283935547,1.0271397829055786,1.0,0.12412073463201523,0.0,3.4722518920898438,0.14236284792423248
46.0,0.09000000357627869,2.4451122283935547,1.0556772947311401,1.0,0.1257096827030182,0.0,3.5007896423339844,0.1439765840768814
47.0,0.09200000017881393,2.4451122283935547,1.0838451385498047,1.0,0.12722162902355194,0.0,3.5289573669433594,0.14550285041332245
48.0,0.09399999678134918,2.4451122283935547,1.1114319562911987,1.0,0.1286555677652359,0.0,3.556544303894043,0.14694060385227203
49.0,0.09600000083446503,2.4451122283935547,1.1382848024368286,1.0,0.1300104707479477,0.0,3.5833969116210938,0.1482888162136078
50.0,0.09799999743700027,2.4451122283935547,1.164221167564392,1.0,0.13128550350666046,0.0,3.6093335151672363,0.14954666793346405
51.0,0.10000000149011612,2.4451122283935547,1.1890817880630493,1.0,0.13247977197170258,0.0,3.6341938972473145,0.1507132351398468
52.0,0.10199999809265137,2.4451122283935547,1.2127175331115723,1.0,0.13359257578849792,0.0,3.657829761505127,0.15178778767585754
53.0,0.10400000214576721,2.4451122283935547,1.2349975109100342,1.0,0.13462312519550323,0.0,3.680109739303589,0.1527695506811142
54.0,0.10599999874830246,2.4451122283935547,1.255818247795105,1.0,0.13557080924510956,0.0,3.700930595397949,0.15365788340568542
55.0,0.1080000028014183,2.4451122283935547,1.2750788927078247,1.0,0.1364349126815796,0.0,3.72019100189209,0.15445208549499512
56.0,0.10999999940395355,2.4451122283935547,1.2927367687225342,1.0,0.1372150480747223,0.0,3.737848997116089,0.15515173971652985
57.0,0.1120000034570694,2.4451122283935547,1.3087331056594849,1.0,0.1379106491804123,0.0,3.75384521484375,0.15575630962848663
58.0,0.11400000005960464,2.4451122283935547,1.323093295097351,1.0,0.13852129876613617,0.0,3.7682056427001953,0.15626537799835205
59.0,0.11599999666213989,2.4451122283935547,1.3358489274978638,1.0,0.13904663920402527,0.0,3.780961036682129,0.15667858719825745
60.0,0.11800000071525574,2.4451122283935547,1.3470954895019531,1.0,0.13948634266853333,0.0,3.792207717895508,0.15699566900730133
61.0,0.11999999731779099,2.4451122283935547,1.356992483139038,1.0,0.13984018564224243,0.0,3.8021047115325928,0.1572163999080658
62.0,0.12200000137090683,2.4451122283935547,1.3657578229904175,1.0,0.1401078850030899,0.0,3.8108701705932617,0.1573406159877777
63.0,0.12399999797344208,2.4451122283935547,1.3737024068832397,1.0,0.14028944075107574,0.0,3.818814754486084,0.15736833214759827
64.0,0.12600000202655792,2.4451122283935547,1.3812141418457031,1.0,0.1403847187757492,0.0,3.826326370239258,0.15729951858520508
65.0,0.12800000607967377,2.4451122283935547,1.3888170719146729,1.0,0.14039362967014313,0.0,3.8339293003082275,0.15713419020175934
66.0,0.12999999523162842,2.4451122283935547,1.3971155881881714,1.0,0.14031639695167542,0.0,3.8422279357910156,0.1568726897239685
67.0,0.13199999928474426,2.4451122283935547,1.406808614730835,1.0,0.1401529163122177,0.0,3.8519208431243896,0.15651509165763855
68.0,0.1340000033378601,2.4451122283935547,1.4186418056488037,1.0,0.13990332186222076,0.0,3.8637540340423584,0.15606167912483215
69.0,0.13600000739097595,2.4451122283935547,1.4333343505859375,1.0,0.13956794142723083,0.0,3.878446578979492,0.1555130034685135
70.0,0.1379999965429306,2.4451122283935547,1.4514384269714355,1.0,0.13914693892002106,0.0,3.8965506553649902,0.1548694521188736
71.0,0.14000000059604645,2.4451122283935547,1.473309874534607,1.0,0.1386406272649765,0.0,3.918422222137451,0.15413159132003784
72.0,0.1420000046491623,2.4451122283935547,1.4989502429962158,1.0,0.13804925978183746,0.0,3.9440624713897705,0.15330000221729279
73.0,0.14399999380111694,2.4451122283935547,1.5280816555023193,1.0,0.13737346231937408,0.0,3.973193883895874,0.15237560868263245
74.0,0.1459999978542328,2.4451122283935547,1.5601565837860107,1.0,0.1366134136915207,0.0,4.0052690505981445,0.15135902166366577
75.0,0.14800000190734863,2.4451122283935547,1.5944948196411133,1.0,0.13576963543891907,0.0,4.039607048034668,0.1502511352300644
76.0,0.15000000596046448,2.4451122283935547,1.6302978992462158,1.0,0.13484278321266174,0.0,4.075409889221191,0.14905306696891785
77.0,0.15199999511241913,2.4451122283935547,1.6666299104690552,1.0,0.13383333384990692,0.0,4.11174201965332,0.1477658450603485
78.0,0.15399999916553497,2.4451122283935547,1.7023171186447144,1.0,0.13274192810058594,0.0,4.147429466247559,0.1463906168937683
79.0,0.15600000321865082,2.4451122283935547,1.7397536039352417,1.0,0.13156911730766296,0.0,4.184865951538086,0.14492860436439514
80.0,0.15800000727176666,2.4451122283935547,1.7802526950836182,1.0,0.13031575083732605,0.0,4.225364685058594,0.1433812826871872
81.0,0.1599999964237213,2.4451122283935547,1.8164864778518677,1.0,0.1289825588464737,0.0,4.261598587036133,0.14175012707710266
82.0,0.16200000047683716,2.4451122283935547,1.8484830856323242,1.0,0.12757009267807007,0.0,4.293595314025879,0.14003650844097137
83.0,0.164000004529953,2.4451122283935547,1.8749057054519653,1.0,0.12607938051223755,0.0,4.3200178146362305,0.13824230432510376
84.0,0.16599999368190765,2.4451122283935547,1.8988921642303467,1.0,0.12451119720935822,0.0,4.3440046310424805,0.1363692283630371
85.0,0.1679999977350235,2.4451122283935547,1.9230386018753052,1.0,0.1228664368391037,0.0,4.36815071105957,0.13441921770572662
86.0,0.17000000178813934,2.4451122283935547,1.9407545328140259,1.0,0.12114595621824265,0.0,4.385866641998291,0.13239425420761108
87.0,0.1720000058412552,2.4451122283935547,1.9523392915725708,1.0,0.11935088783502579,0.0,4.397451400756836,0.13029666244983673
88.0,0.17399999499320984,2.4451122283935547,1.957798957824707,1.0,0.1174822524189949,0.0,4.402911186218262,0.1281287670135498
89.0,0.17599999904632568,2.4451122283935547,1.9577362537384033,1.0,0.11554092913866043,0.0,4.402848243713379,0.12589290738105774
90.0,0.17800000309944153,2.4451122283935547,1.9536798000335693,1.0,0.11352825909852982,0.0,4.398792266845703,0.12359195947647095
91.0,0.18000000715255737,2.4451122283935547,1.9488722085952759,1.0,0.11144531518220901,0.0,4.393984317779541,0.12122870981693268
92.0,0.18199999630451202,2.4451122283935547,1.9496122598648071,1.0,0.10929359495639801,0.0,4.394724369049072,0.11880646646022797
93.0,0.18400000035762787,2.4451122283935547,1.9659180641174316,1.0,0.10707418620586395,0.0,4.411030292510986,0.11632837355136871
94.0,0.1860000044107437,2.4451122283935547,2.0097196102142334,1.0,0.10478877276182175,0.0,4.454832077026367,0.11379831284284592
95.0,0.18799999356269836,2.4451122283935547,2.088977336883545,1.0,0.10243896394968033,0.0,4.5340895652771,0.11122028529644012
96.0,0.1899999976158142,2.4451122283935547,2.2044105529785156,1.0,0.10002629458904266,0.0,4.64952278137207,0.10859852284193039
97.0,0.19200000166893005,2.4451122283935547,2.352752923965454,1.0,0.09755289554595947,0.0,4.79786491394043,0.10593805462121964
98.0,0.1940000057220459,2.4451122283935547,2.530704975128174,1.0,0.09502076357603073,0.0,4.9758172035217285,0.1032441258430481
99.0,0.19599999487400055,2.4451122283935547,2.73635196685791,1.0,0.09243248403072357,0.0,5.181464195251465,0.10052285343408585
100.0,0.1979999989271164,2.4451122283935547,2.9688613414764404,1.0,0.08979051560163498,0.0,5.413973808288574,0.09778066724538803
101.0,0.20000000298023224,2.4451122283935547,3.2282330989837646,1.0,0.087098129093647,0.0,5.673345565795898,0.09502518177032471


==> Figures/klein_gordon_in_H2L2/run_tanh_kleingordon_ref_t_error_over_time.csv <==
,t,E_init,E_PI,N_SP,E_ref,E_bc,E_tot
1.0,0.0,0.1254200041294098,0.0,0.0,0.12367622554302216,0.0,0.1254200041294098
2.0,0.0020000000949949026,0.1254200041294098,0.0010885378578677773,1.0,0.12339215725660324,0.0,0.12650854885578156
3.0,0.004000000189989805,0.1254200041294098,0.0020827597472816706,1.0,0.12315582484006882,0.0,0.12750276923179626
4.0,0.006000000052154064,0.1254200041294098,0.0029900504741817713,1.0,0.12296414375305176,0.0,0.12841005623340607
5.0,0.00800000037997961,0.1254200041294098,0.003818207886070013,1.0,0.12281402945518494,0.0,0.12923821806907654
6.0,0.009999999776482582,0.1254200041294098,0.004575345199555159,1.0,0.12270251661539078,0.0,0.12999534606933594
7.0,0.012000000104308128,0.1254200041294098,0.005270723719149828,1.0,0.12262679636478424,0.0,0.13069072365760803
8.0,0.014000000432133675,0.1254200041294098,0.005914420820772648,1.0,0.12258407473564148,0.0,0.13133442401885986
9.0,0.01600000075995922,0.1254200041294098,0.006518079899251461,1.0,0.12257164716720581,0.0,0.13193808495998383
10.0,0.017999999225139618,0.1254200041294098,0.0070953345857560635,1.0,0.12258696556091309,0.0,0.1325153410434723
11.0,0.019999999552965164,0.1254200041294098,0.007662615273147821,1.0,0.12262750416994095,0.0,0.13308261334896088
12.0,0.02199999988079071,0.1254200041294098,0.008237937465310097,1.0,0.12269080430269241,0.0,0.13365794718265533
13.0,0.024000000208616257,0.1254200041294098,0.008843233808875084,1.0,0.12277457863092422,0.0,0.13426323235034943
14.0,0.026000000536441803,0.1254200041294098,0.009492706507444382,1.0,0.12287653982639313,0.0,0.13491271436214447
15.0,0.02800000086426735,0.1254200041294098,0.01019213441759348,1.0,0.12299451231956482,0.0,0.1356121450662613
16.0,0.029999999329447746,0.1254200041294098,0.01094131637364626,1.0,0.12312640994787216,0.0,0.13636131584644318
17.0,0.03200000151991844,0.1254200041294098,0.011738819070160389,1.0,0.12327016144990921,0.0,0.1371588259935379
18.0,0.03400000184774399,0.1254200041294098,0.01257898099720478,1.0,0.12342394888401031,0.0,0.13799898326396942
19.0,0.035999998450279236,0.1254200041294098,0.013457376509904861,1.0,0.12358587980270386,0.0,0.13887737691402435
20.0,0.03799999877810478,0.1254200041294098,0.014367284253239632,1.0,0.12375418841838837,0.0,0.13978728652000427
21.0,0.03999999910593033,0.1254200041294098,0.015303163789212704,1.0,0.12392722070217133,0.0,0.14072316884994507
22.0,0.041999999433755875,0.1254200041294098,0.016262846067547798,1.0,0.12410338222980499,0.0,0.14168284833431244
23.0,0.04399999976158142,0.1254200041294098,0.017241235822439194,1.0,0.12428116053342819,0.0,0.14266124367713928
24.0,0.04600000008940697,0.1254200041294098,0.018234888091683388,1.0,0.1244591698050499,0.0,0.14365489780902863
25.0,0.04800000041723251,0.1254200041294098,0.0192416924983263,1.0,0.12463612854480743,0.0,0.14466169476509094
26.0,0.05000000074505806,0.1254200041294098,0.020258627831935883,1.0,0.12481079250574112,0.0,0.14567863941192627
27.0,0.052000001072883606,0.1254200041294098,0.021283794194459915,1.0,0.12498202919960022,0.0,0.1467037945985794
28.0,0.05400000140070915,0.1254200041294098,0.02231348305940628,1.0,0.12514878809452057,0.0,0.14773347973823547
29.0,0.0560000017285347,0.1254200041294098,0.023346159607172012,1.0,0.12531015276908875,0.0,0.1487661600112915
30.0,0.057999998331069946,0.1254200041294098,0.02438122220337391,1.0,0.1254652887582779,0.0,0.14980122447013855
31.0,0.05999999865889549,0.1254200041294098,0.025413108989596367,1.0,0.12561342120170593,0.0,0.1508331149816513
32.0,0.06199999898672104,0.1254200041294098,0.02644416317343712,1.0,0.12575389444828033,0.0,0.1518641710281372
33.0,0.06400000303983688,0.1254200041294098,0.027470074594020844,1.0,0.12588615715503693,0.0,0.15289008617401123
34.0,0.06599999964237213,0.1254200041294098,0.028489423915743828,1.0,0.12600979208946228,0.0,0.15390942990779877
35.0,0.06800000369548798,0.1254200041294098,0.029501905664801598,1.0,0.12612435221672058,0.0,0.15492190420627594
36.0,0.07000000029802322,0.1254200041294098,0.030506594106554985,1.0,0.12622961401939392,0.0,0.15592660009860992
37.0,0.07199999690055847,0.1254200041294098,0.031500257551670074,1.0,0.12632538378238678,0.0,0.15692025423049927
38.0,0.07400000095367432,0.1254200041294098,0.032487690448760986,1.0,0.1264115422964096,0.0,0.15790769457817078
39.0,0.07599999755620956,0.1254200041294098,0.033459946513175964,1.0,0.12648813426494598,0.0,0.15887995064258575
40.0,0.07800000160932541,0.1254200041294098,0.03441948816180229,1.0,0.1265551894903183,0.0,0.15983949601650238
41.0,0.07999999821186066,0.1254200041294098,0.03537098690867424,1.0,0.12661294639110565,0.0,0.16079099476337433
42.0,0.0820000022649765,0.1254200041294098,0.03631439059972763,1.0,0.12666155397891998,0.0,0.16173440217971802
43.0,0.08399999886751175,0.1254200041294098,0.03723923861980438,1.0,0.12670141458511353,0.0,0.16265924274921417
44.0,0.0860000029206276,0.1254200041294098,0.03815605491399765,1.0,0.12673287093639374,0.0,0.16357606649398804
45.0,0.08799999952316284,0.1254200041294098,0.0390617772936821,1.0,0.1267564445734024,0.0,0.16448178887367249
46.0,0.09000000357627869,0.1254200041294098,0.039955995976924896,1.0,0.12677259743213654,0.0,0.16537600755691528
47.0,0.09200000017881393,0.1254200041294098,0.04083732143044472,1.0,0.12678197026252747,0.0,0.1662573218345642
48.0,0.09399999678134918,0.1254200041294098,0.04171058535575867,1.0,0.12678520381450653,0.0,0.16713058948516846
49.0,0.09600000083446503,0.1254200041294098,0.04257751628756523,1.0,0.12678292393684387,0.0,0.16799752414226532
50.0,0.09799999743700027,0.1254200041294098,0.035591017454862595,2.0,0.12677590548992157,0.0,0.16101102530956268
51.0,0.10000000149011612,0.1254200041294098,0.0442805215716362,1.0,0.12676487863063812,0.0,0.1697005331516266
52.0,0.10199999809265137,0.1254200041294098,0.04512663185596466,1.0,0.12675069272518158,0.0,0.17054663598537445
53.0,0.10400000214576721,0.1254200041294098,0.045964255928993225,1.0,0.12673410773277283,0.0,0.17138426005840302
54.0,0.10599999874830246,0.1254200041294098,0.046798232942819595,1.0,0.12671597301959991,0.0,0.1722182333469391
55.0,0.1080000028014183,0.1254200041294098,0.04763057455420494,1.0,0.12669706344604492,0.0,0.17305058240890503
56.0,0.10999999940395355,0.1254200041294098,0.04845822602510452,1.0,0.12667830288410187,0.0,0.17387822270393372
57.0,0.1120000034570694,0.1254200041294098,0.04928593337535858,1.0,0.12666048109531403,0.0,0.17470593750476837
58.0,0.11400000005960464,0.1254200041294098,0.05011652037501335,1.0,0.12664438784122467,0.0,0.17553652822971344
59.0,0.11599999666213989,0.1254200041294098,0.04369335249066353,2.0,0.12663082778453827,0.0,0.16911335289478302
60.0,0.11800000071525574,0.1254200041294098,0.0517827644944191,1.0,0.1266205608844757,0.0,0.1772027611732483
61.0,0.11999999731779099,0.1254200041294098,0.0454750582575798,2.0,0.1266142874956131,0.0,0.1708950698375702
62.0,0.12200000137090683,0.1254200041294098,0.04636684060096741,2.0,0.12661264836788177,0.0,0.1717868447303772
63.0,0.12399999797344208,0.1254200041294098,0.04725446552038193,2.0,0.12661635875701904,0.0,0.17267447710037231
64.0,0.12600000202655792,0.1254200041294098,0.048143647611141205,2.0,0.12662597000598907,0.0,0.1735636591911316
65.0,0.12800000607967377,0.1254200041294098,0.05603403598070145,1.0,0.1266419142484665,0.0,0.18145403265953064
66.0,0.12999999523162842,0.1254200041294098,0.05691133812069893,1.0,0.12666480243206024,0.0,0.18233133852481842
67.0,0.13199999928474426,0.1254200041294098,0.0508141815662384,2.0,0.12669487297534943,0.0,0.1762341856956482
68.0,0.1340000033378601,0.1254200041294098,0.05170655623078346,2.0,0.12673240900039673,0.0,0.17712655663490295
69.0,0.13600000739097595,0.1254200041294098,0.052595075219869614,2.0,0.1267777383327484,0.0,0.1780150830745697
70.0,0.1379999965429306,0.1254200041294098,0.05348470062017441,2.0,0.12683098018169403,0.0,0.1789047122001648
71.0,0.14000000059604645,0.1254200041294098,0.05437321588397026,2.0,0.12689219415187836,0.0,0.17979322373867035
72.0,0.1420000046491623,0.1254200041294098,0.055268339812755585,2.0,0.12696130573749542,0.0,0.18068835139274597
73.0,0.14399999380111694,0.1254200041294098,0.0633048489689827,1.0,0.1270383894443512,0.0,0.1887248456478119
74.0,0.1459999978542328,0.1254200041294098,0.0642605870962143,1.0,0.12712310254573822,0.0,0.18968059122562408
75.0,0.14800000190734863,0.1254200041294098,0.06522685289382935,1.0,0.1272152215242386,0.0,0.19064685702323914
76.0,0.15000000596046448,0.1254200041294098,0.058825768530368805,2.0,0.1273145079612732,0.0,0.184245765209198
77.0,0.15199999511241913,0.1254200041294098,0.05971506983041763,2.0,0.12742048501968384,0.0,0.18513506650924683
78.0,0.15399999916553497,0.1254200041294098,0.055150870233774185,3.0,0.1275327205657959,0.0,0.18057087063789368
79.0,0.15600000321865082,0.1254200041294098,0.05597810447216034,3.0,0.12765063345432281,0.0,0.18139810860157013
80.0,0.15800000727176666,0.1254200041294098,0.07020343095064163,1.0,0.1277737021446228,0.0,0.19562342762947083
81.0,0.1599999964237213,0.1254200041294098,0.06326358765363693,2.0,0.12790130078792572,0.0,0.18868359923362732
82.0,0.16200000047683716,0.1254200041294098,0.06414741277694702,2.0,0.1280326098203659,0.0,0.1895674169063568
83.0,0.164000004529953,0.1254200041294098,0.06504011899232864,2.0,0.1281670331954956,0.0,0.19046011567115784
84.0,0.16599999368190765,0.1254200041294098,0.06592045724391937,2.0,0.12830376625061035,0.0,0.19134046137332916
85.0,0.1679999977350235,0.1254200041294098,0.06680399179458618,2.0,0.12844204902648926,0.0,0.19222399592399597
86.0,0.17000000178813934,0.1254200041294098,0.07650282233953476,1.0,0.12858104705810547,0.0,0.20192283391952515
87.0,0.1720000058412552,0.1254200041294098,0.06276034563779831,3.0,0.12872007489204407,0.0,0.1881803572177887
88.0,0.17399999499320984,0.1254200041294098,0.06950128078460693,2.0,0.12885834276676178,0.0,0.19492128491401672
89.0,0.17599999904632568,0.1254200041294098,0.07042339444160461,2.0,0.12899497151374817,0.0,0.1958433985710144
90.0,0.17800000309944153,0.1254200041294098,0.05904998257756233,6.0,0.12912936508655548,0.0,0.18446998298168182
91.0,0.18000000715255737,0.1254200041294098,0.07229828834533691,2.0,0.12926077842712402,0.0,0.1977182924747467
92.0,0.18199999630451202,0.1254200041294098,0.07327073067426682,2.0,0.1293887197971344,0.0,0.1986907422542572
93.0,0.18400000035762787,0.1254200041294098,0.06823620200157166,3.0,0.1295124590396881,0.0,0.19365620613098145
94.0,0.1860000044107437,0.1254200041294098,0.06922711431980133,3.0,0.1296316683292389,0.0,0.19464711844921112
95.0,0.18799999356269836,0.1254200041294098,0.0763646736741066,2.0,0.1297459900379181,0.0,0.2017846703529358
96.0,0.1899999976158142,0.1254200041294098,0.08951567113399506,1.0,0.12985503673553467,0.0,0.21493567526340485
97.0,0.19200000166893005,0.1254200041294098,0.07866605371236801,2.0,0.12995882332324982,0.0,0.2040860652923584
98.0,0.1940000057220459,0.1254200041294098,0.07990987598896027,2.0,0.13005729019641876,0.0,0.20532988011837006
99.0,0.19599999487400055,0.1254200041294098,0.08122123777866364,2.0,0.13015075027942657,0.0,0.20664124190807343
100.0,0.1979999989271164,0.1254200041294098,0.07601848244667053,3.0,0.1302393674850464,0.0,0.20143848657608032
101.0,0.20000000298023224,0.1254200041294098,0.0840970054268837,2.0,0.1303238868713379,0.0,0.2095170021057129


==> Figures/nse/run_tanh_taylor_t_error_over_time.csv <==
,t,E_init,E_PI,N_SP,E_ref,E_bc,E_tot,E_rel
1.0,0.0,0.0012797259259968996,0.0,0.0,0.0011656770948320627,0.0,0.0012797259259968996,1.097839117050171
2.0,0.05000000074505806,0.0012797259259968996,0.0022927771788090467,1.0,0.0007687045144848526,0.0,0.0035725031048059464,4.647433280944824
3.0,0.10000000149011612,0.0012797259259968996,0.003987942822277546,1.0,0.0005077380337752402,0.0,0.005267668515443802,10.374775886535645
4.0,0.15000000596046448,0.0012797259259968996,0.0048675620928406715,2.0,0.0003266931453254074,0.0,0.0061472877860069275,18.816701889038086
5.0,0.20000000298023224,0.0012797259259968996,0.00589284673333168,2.0,0.00022577782510779798,0.0,0.007172572426497936,31.76827621459961
6.0,0.25,0.0012797259259968996,0.006887000519782305,2.0,0.0002050391340162605,0.0,0.008166726678609848,39.83008575439453
7.0,0.30000001192092896,0.0012797259259968996,0.007879311218857765,2.0,0.00022988482669461519,0.0,0.009159036912024021,39.84185028076172
8.0,0.3499999940395355,0.0012797259259968996,0.008200766518712044,3.0,0.00025377620477229357,0.0,0.0094804922118783,37.357688903808594
9.0,0.4000000059604645,0.0012797259259968996,0.00989476777613163,2.0,0.0002531230275053531,0.0,0.011174493469297886,44.14649200439453
10.0,0.44999998807907104,0.0012797259259968996,0.009875155054032803,3.0,0.0002243963972432539,0.0,0.011154880747199059,49.71060562133789
11.0,0.5,0.0012797259259968996,0.01070269476622343,3.0,0.0001824556093197316,0.0,0.011982420459389687,65.6730728149414
12.0,0.550000011920929,0.0012797259259968996,0.011524743400514126,3.0,0.00016080899513326585,0.0,0.012804469093680382,79.62532806396484
13.0,0.6000000238418579,0.0012797259259968996,0.01234192680567503,3.0,0.00017324183136224747,0.0,0.013621652498841286,78.62796783447266
14.0,0.6499999761581421,0.0012797259259968996,0.013154723681509495,3.0,0.00020517395751085132,0.0,0.01443444937467575,70.35224914550781
15.0,0.699999988079071,0.0012797259259968996,0.01185607723891735,19.0,0.0002371112786931917,0.0,0.013135802932083607,55.39931869506836
16.0,0.75,0.0012797259259968996,0.013789210468530655,4.0,0.00024873315123841166,0.0,0.01506893616169691,60.582740783691406
17.0,0.800000011920929,0.0012797259259968996,0.01449304074048996,4.0,0.0002291442797286436,0.0,0.01577276736497879,68.83334350585938
18.0,0.8500000238418579,0.0012797259259968996,0.014240290969610214,6.0,0.00018008727056439966,0.0,0.01552001666277647,86.18053436279297
19.0,0.8999999761581421,0.0012797259259968996,0.01597524993121624,4.0,0.00014421457308344543,0.0,0.01725497655570507,119.64794158935547
20.0,0.949999988079071,0.0012797259259968996,0.01678394339978695,4.0,0.0002035988145507872,0.0,0.01806367002427578,88.72188568115234
21.0,1.0,0.0012797259259968996,0.016788428649306297,5.0,0.00037244215491227806,0.0,0.018068155273795128,48.51264953613281


==> Figures/transport_equation_2dim/run_tanh_input_eval__error_over_time.csv <==
,t,E_init,E_PI,N_SP,E_ref,E_bc,E_tot,E_rel
1.0,0.0,0.012976967729628086,0.0,0.0,0.012668021023273468,0.0,0.012976967729628086,1.0243879556655884
2.0,0.10000000149011612,0.012976967729628086,0.00016905850498005748,1.0,0.012508455663919449,0.0,0.01314602605998516,1.0509711503982544
3.0,0.20000000298023224,0.012976967729628086,0.00032818398904055357,1.0,0.01267361082136631,0.0,0.013305151835083961,1.0498311519622803
4.0,0.30000001192092896,0.012976967729628086,0.00048508954932913184,1.0,0.012517908588051796,0.0,0.013462057337164879,1.0754238367080688
5.0,0.4000000059604645,0.012976967729628086,0.0006748329615220428,1.0,0.012686289846897125,0.0,0.013651800341904163,1.0761066675186157
6.0,0.5,0.012976967729628086,0.000867901835590601,1.0,0.012535388581454754,0.0,0.013844870030879974,1.104462742805481
7.0,0.6000000238418579,0.012976967729628086,0.0010388257214799523,1.0,0.012709102593362331,0.0,0.014015793800354004,1.1028153896331787
8.0,0.699999988079071,0.012976967729628086,0.0012002260191366076,1.0,0.01256235595792532,0.0,0.014177193865180016,1.1285457611083984
9.0,0.800000011920929,0.012976967729628086,0.0013759818393737078,1.0,0.012738758698105812,0.0,0.01435294933617115,1.1267149448394775
10.0,0.8999999761581421,0.012976967729628086,0.0015676761977374554,1.0,0.012591221369802952,0.0,0.014544643461704254,1.1551415920257568
11.0,1.0,0.012976967729628086,0.0017561588902026415,1.0,0.012765147723257542,0.0,0.014733126387000084,1.1541681289672852
12.0,1.100000023841858,0.012976967729628086,0.0019228096352890134,1.0,0.012611765414476395,0.0,0.014899777248501778,1.1814188957214355
13.0,1.2000000476837158,0.012976967729628086,0.0020585660822689533,1.0,0.01277878787368536,0.0,0.015035534277558327,1.1766009330749512
14.0,1.2999999523162842,0.012976967729628086,0.0021621345076709986,1.0,0.012616381980478764,0.0,0.015139102004468441,1.199955940246582
15.0,1.399999976158142,0.012976967729628086,0.0022816103883087635,1.0,0.012775270268321037,0.0,0.015258578583598137,1.194383978843689
16.0,1.5,0.012976967729628086,0.002417141105979681,1.0,0.012605255469679832,0.0,0.01539410836994648,1.221245288848877
17.0,1.600000023841858,0.012976967729628086,0.002572127850726247,1.0,0.01275938656181097,0.0,0.01554909534752369,1.2186397314071655
18.0,1.7000000476837158,0.012976967729628086,0.0027477822732180357,1.0,0.012586010619997978,0.0,0.015724750235676765,1.2493832111358643
19.0,1.7999999523162842,0.012976967729628086,0.002938391873613,1.0,0.012739432044327259,0.0,0.015915360301733017,1.2492990493774414
20.0,1.899999976158142,0.012976967729628086,0.003133110934868455,1.0,0.01256575994193554,0.0,0.016110079362988472,1.2820616960525513
21.0,2.0,0.012976967729628086,0.0033198560122400522,1.0,0.012721049599349499,0.0,0.01629682444036007,1.2810912132263184
22.0,2.0999999046325684,0.012976967729628086,0.003488259157165885,1.0,0.01254992000758648,0.0,0.01646522618830204,1.3119785785675049
23.0,2.200000047683716,0.012976967729628086,0.0036310479044914246,1.0,0.012710677459836006,0.0,0.016608014702796936,1.3066191673278809
24.0,2.299999952316284,0.012976967729628086,0.003743056207895279,1.0,0.01254647970199585,0.0,0.01672002300620079,1.3326466083526611
25.0,2.4000000953674316,0.012976967729628086,0.003784001572057605,2.0,0.012716777622699738,0.0,0.016760969534516335,1.318020224571228
26.0,2.5,0.012976967729628086,0.004000087268650532,1.0,0.012561908923089504,0.0,0.016977054998278618,1.351470947265625
27.0,2.5999999046325684,0.012976967729628086,0.004116243217140436,1.0,0.012741481885313988,0.0,0.01709321141242981,1.3415403366088867
28.0,2.700000047683716,0.012976967729628086,0.004031039774417877,2.0,0.012592936865985394,0.0,0.01700800657272339,1.350598931312561
29.0,2.799999952316284,0.012976967729628086,0.004392733331769705,1.0,0.01277625560760498,0.0,0.017369700595736504,1.3595298528671265
30.0,2.9000000953674316,0.012976967729628086,0.004522493574768305,1.0,0.012627131305634975,0.0,0.017499461770057678,1.3858619928359985
31.0,3.0,0.012976967729628086,0.0044262707233428955,2.0,0.012805253267288208,0.0,0.017403237521648407,1.3590701818466187
32.0,3.0999999046325684,0.012976967729628086,0.004607843700796366,2.0,0.012685461901128292,0.0,0.01758481189608574,1.386217713356018
33.0,3.200000047683716,0.012976967729628086,0.004780423827469349,2.0,0.01301034539937973,0.0,0.017757391557097435,1.364867091178894
34.0,3.299999952316284,0.012976967729628086,0.004936152137815952,2.0,0.013054304756224155,0.0,0.01791311986744404,1.3722002506256104
35.0,3.4000000953674316,0.012976967729628086,0.005074021872133017,2.0,0.013332845643162727,0.0,0.018050989136099815,1.3538737297058105
36.0,3.5,0.012976967729628086,0.005655013956129551,3.0,0.013137263245880604,0.0,0.018631981685757637,1.4182543754577637
37.0,3.5999999046325684,0.012976967729628086,0.005460711196064949,4.0,0.01321395393460989,0.0,0.01843767985701561,1.395318865776062
38.0,3.700000047683716,0.012976967729628086,0.006184680853039026,3.0,0.01297308411449194,0.0,0.0191616490483284,1.4770311117172241
39.0,3.799999952316284,0.012976967729628086,0.007817971520125866,1.0,0.013117593713104725,0.0,0.020794939249753952,1.585270881652832
40.0,3.9000000953674316,0.012976967729628086,0.008401877246797085,1.0,0.013273518532514572,0.0,0.02137884497642517,1.6106388568878174
41.0,4.0,0.012976967729628086,0.011624090373516083,1.0,0.015055767260491848,0.0,0.024601057171821594,1.633995532989502
42.0,4.099999904632568,0.012976967729628086,0.009971330873668194,3.0,0.013270762749016285,0.0,0.02294829860329628,1.7292373180389404
43.0,4.199999809265137,0.012976967729628086,0.011798901483416557,4.0,0.013319053687155247,0.0,0.024775870144367218,1.860182523727417
44.0,4.300000190734863,0.012976967729628086,0.017403192818164825,3.0,0.01359410211443901,0.0,0.030380159616470337,2.234804391860962
45.0,4.400000095367432,0.012976967729628086,0.01651630736887455,5.0,0.014369938522577286,0.0,0.02949327602982521,2.052428722381592
46.0,4.5,0.012976967729628086,0.020476393401622772,5.0,0.015092321671545506,0.0,0.033453360199928284,2.216581344604492
47.0,4.599999904632568,0.012976967729628086,0.02497153915464878,5.0,0.01657327078282833,0.0,0.03794850781559944,2.2897415161132812
48.0,4.699999809265137,0.012976967729628086,0.02667319029569626,6.0,0.018640639260411263,0.0,0.03965015709400177,2.1270813941955566
49.0,4.800000190734863,0.012976967729628086,0.032307304441928864,6.0,0.022041482850909233,0.0,0.045284271240234375,2.054502010345459
50.0,4.900000095367432,0.012976967729628086,0.03911653533577919,6.0,0.026444988325238228,0.0,0.0520935021340847,1.9698818922042847
51.0,5.0,0.012976967729628086,0.04673010855913162,6.0,0.03206374868750572,0.0,0.059707075357437134,1.8621364831924438
52.0,5.099999904632568,0.012976967729628086,0.05541885644197464,5.0,0.03826142102479935,0.0,0.06839582324028015,1.7875922918319702
53.0,5.199999809265137,0.012976967729628086,0.06027785316109657,13.0,0.04502856731414795,0.0,0.07325482368469238,1.6268521547317505
54.0,5.300000190734863,0.012976967729628086,0.07251361012458801,5.0,0.051639217883348465,0.0,0.08549057692289352,1.6555358171463013
55.0,5.400000095367432,0.012976967729628086,0.08125457167625427,5.0,0.05808192864060402,0.0,0.09423153847455978,1.6223899126052856
56.0,5.5,0.012976967729628086,0.0898270234465599,5.0,0.06363348662853241,0.0,0.10280399024486542,1.6155643463134766
57.0,5.599999904632568,0.012976967729628086,0.09878166764974594,5.0,0.06846249103546143,0.0,0.11175863444805145,1.6324068307876587
58.0,5.699999809265137,0.012976967729628086,0.1091143861413002,5.0,0.07204175740480423,0.0,0.12209135293960571,1.6947304010391235
59.0,5.800000190734863,0.012976967729628086,0.12095118314027786,6.0,0.07480555027723312,0.0,0.13392814993858337,1.7903504371643066
60.0,5.900000095367432,0.012976967729628086,0.1306360363960266,6.0,0.07646223902702332,0.0,0.14361301064491272,1.8782213926315308
61.0,6.0,0.012976967729628086,0.13907378911972046,5.0,0.07757952809333801,0.0,0.15205076336860657,1.959934115409851
62.0,6.099999904632568,0.012976967729628086,0.14770397543907166,5.0,0.07796948403120041,0.0,0.16068094968795776,2.0608184337615967
63.0,6.199999809265137,0.012976967729628086,0.15567724406719208,6.0,0.07818105071783066,0.0,0.16865421831607819,2.157226324081421
64.0,6.300000190734863,0.012976967729628086,0.1667831391096115,4.0,0.07802405953407288,0.0,0.17976011335849762,2.303906202316284
65.0,6.400000095367432,0.012976967729628086,0.1725979745388031,7.0,0.07796896249055862,0.0,0.1855749487876892,2.380113124847412
66.0,6.5,0.012976967729628086,0.182205468416214,5.0,0.07777602970600128,0.0,0.1951824426651001,2.509544849395752
67.0,6.599999904632568,0.012976967729628086,0.19201906025409698,5.0,0.07782553881406784,0.0,0.2049960345029831,2.6340458393096924
68.0,6.699999809265137,0.012976967729628086,0.2011723816394806,6.0,0.07781541347503662,0.0,0.2141493558883667,2.7520172595977783
69.0,6.800000190734863,0.012976967729628086,0.21046613156795502,6.0,0.07806239277124405,0.0,0.22344310581684113,2.862365484237671
70.0,6.900000095367432,0.012976967729628086,0.21614451706409454,7.0,0.07823073863983154,0.0,0.22912149131298065,2.928791046142578
71.0,7.0,0.012976967729628086,0.22981974482536316,6.0,0.07861991971731186,0.0,0.24279671907424927,3.0882341861724854
72.0,7.099999904632568,0.012976967729628086,0.24033154547214508,6.0,0.07889307290315628,0.0,0.25330850481987,3.210782527923584
73.0,7.199999809265137,0.012976967729628086,0.2489122599363327,7.0,0.07935197651386261,0.0,0.2618892192840576,3.300348997116089
74.0,7.300000190734863,0.012976967729628086,0.2612123191356659,7.0,0.07966634631156921,0.0,0.274189293384552,3.441720485687256
75.0,7.400000095367432,0.012976967729628086,0.27563583850860596,6.0,0.08013810217380524,0.0,0.28861281275749207,3.60144305229187
76.0,7.5,0.012976967729628086,0.2883484959602356,6.0,0.0804414376616478,0.0,0.3013254702091217,3.745898723602295
77.0,7.599999904632568,0.012976967729628086,0.30133458971977234,6.0,0.08087663352489471,0.0,0.31431156396865845,3.8863086700439453
78.0,7.699999809265137,0.012976967729628086,0.31452348828315735,6.0,0.08112337440252304,0.0,0.32750046253204346,4.037066459655762
79.0,7.800000190734863,0.012976967729628086,0.323025643825531,8.0,0.08148504793643951,0.0,0.3360026180744171,4.123487949371338
80.0,7.900000095367432,0.012976967729628086,0.3416813313961029,6.0,0.08164415508508682,0.0,0.354658305644989,4.343952178955078
81.0,8.0,0.012976967729628086,0.3533642292022705,5.0,0.08190816640853882,0.0,0.3663412034511566,4.4725847244262695

